Degrees of Infinite Words, Polynomials, and Atoms (Extended Version)

We study finite-state transducers and their power for transforming infinite words. Infinite sequences of symbols are of paramount importance in a wide range of fields, from formal languages to pure mathematics and physics. While finite automata for recognising and transforming languages are well-understood, very little is known about the power of automata to transform infinite words. The word transformation realised by finite-state transducers gives rise to a complexity comparison of words and thereby induces equivalence classes, called (transducer) degrees, and a partial order on these degrees. The ensuing hierarchy of degrees is analogous to the recursion-theoretic degrees of unsolvability, also known as Turing degrees, where the transformational devices are Turing machines. However, as a complexity measure, Turing machines are too strong: they trivialise the classification problem by identifying all computable words. Finite-state transducers give rise to a much more fine-grained, discriminating hierarchy. In contrast to Turing degrees, hardly anything is known about transducer degrees, in spite of their naturality. We use methods from linear algebra and analysis to show that there are infinitely many atoms in the transducer degrees, that is, minimal non-trivial degrees.

==> abstract.txt <==

Our object of study are finite state transducers and their power for transforming words, that is, infinite sequences of symbols. Streams are of paramount importance in a wide range of fields, from formal languages to pure mathematics and physics. While finite automata for recognising and transforming languages are well-understood, very little is known about the power of automata to transform words. 

The word transformation realised by finite state transducers gives rise to a complexity comparison of words and thereby induces equivalence classes, called (transducer) degrees, and a partial order on these degrees. The ensuing hierarchy of degrees is analogous to the recursion theoretic \emph{degrees of unsolvability}, also known as \emph{Turing degrees}, where the transformational devices are Turing machines. The Turing degrees have been widely studied in the 60's and 70's. However, as a complexity measure, Turing machines are too strong: they trivialise the classification problem by identifying all computable words. Finite state transducers give rise to a much more fine-grained, discriminating hierarchy. In contrast to Turing degrees, hardly anything is known about transducer degrees, in spite of their naturality.

We show that methods from linear algebra and analysis (such as continuity, Vandermonde matrices, invertibility of matrices, and generalised mean inequality) can be used to derive facts about the hierarchy of transducer degrees. In particular, we show that there is an infinite number of atoms in the transducer degrees, that is, minimal non-trivial degrees. We also show that there exists an uncomputable degree that has only uncomputable degrees and the trivial bottom degree below itself.


==> reviews-dlt2016.txt <==

----------------------- REVIEW 1 ---------------------
PAPER: 14
TITLE: Degrees of Streams, Polynomials and Atoms
AUTHORS: Joerg Endrullis, Juhani Karhumaki, Jan Willem Klop and Aleksi Saarela


----------- Review -----------
General topic: Applying a finite sequential transducer to an infinite word u yields another infinite word v (or in some special cases, a finite word can be obtained). This defines a pre-order: u>v. In particular, classes of equivalent words with respect to transduction can be defined (two words are equivalent, if u can be obtained from v and conversely). The general aim is to study the corresponding hierarchy of classes.

Specific contribution: This paper deals with infinite words of the form 10^{n_1}10^{n_2}10^{n_2}... where the sequence (n_i) of integers tends to infinity (it is not a restriction to only consider a binary alphabet). The authors obtain a good description, inside the hierarchy, of the equivalence classes for words derived from a sequence (n_i) of the form n_i=P(i) where P is a polynomial. This paper deals with polynomials of arbitrary degree. In a previous work, only the sequences n_i=i and n_i=i^2 have been considered. The problem seems highly non-trivial.

The techniques found in this paper form a nice mix of combinatorics on words with bits of algebraic manipulations and also, some continuity arguments are involved (e.g. continuity of the determinant). Surprisingly, not much transducers appear.

Style: The paper is well written. The general problem is easy to state and fits well with the DLT conference. The new contributions are clearly stated (it mainly consists in the second half of the paper). They are natural follows up of previous work on this subject of classifying families on infinite words with respect to transduction. The proofs are sound. 

Conclusion: 
-----------
Very good paper in the scope of the DLT conference. It should give a nice presentation. Proofs rely on some technical construction (weighted products) and heavily rely on previous work [6] (partially by the same authors) - if the paper is selected, for the talk, it would be good to first spend a non-negligible amount of time on the general picture.



Minor comments: 
---------------

Even though the general question is interesting and challenging from a theoretical point of view. The introduction lacks some extra motivation. You only say that "transducers give rise to a much more fine-grained hierarchy". Could you find some extra motivations/applications?

### We have more motivation in the extended version which we will put on arxiv.

p.2, l.3, reading for the first time the word "order" (of a polynomial), I was surprised that you didn't used the word "degree". The explanations come lines 4-6. Maybe you could switch the two sentences. My personal opinion would be to use the word "degree" for both. I don't think it to be confusing. 

### We have switched the sentences.

Similarly, why using the word "streams". The term "word" seems to be widely used. We speak of "combinatorics on words" and not "combinatorics on streams". I can understand that you build this on previous works, so it's difficult to switch but maybe, your work would be more accessible (to a wider public) using the term "word". 

### We use "infinite words" now.

Section 2. Why put "sequential" inside parenthesis. All your transducers are sequential - so, say it once and for all. But using those parenthesis could be misleading: for instance in Definition 2.2, there is no mention of "sequential" what should the reader understand?

### We have made this explicit now.

In Definition 3.1, you should say that "u is a transduct of w" to introduce the terminology.

### Done.

p.3, l.16, add that $v$ is non-empty

### Done.

p.3, l.17, I would write "has only $\mathbf{0}$ below itself

### Done.

Section 4, l.2, the distance of 1's -> the distance between two consecutive 1's

### Done.

p.3, in the footnote: \epsilon should be \varepsilon; "almost all letters" should be "all except a finite number" (not almost all in the sense of measure theory)

### Done.

p.4, l.11, it took me some time to understand that you were dealing with tuples of tuples. All what you write is correct, but maybe you could add a sentence for the reader. This could help: "Now, let us also consider a tuple of tuples". Also, maybe it could help to use in a better way the bold face. In Def. 4.2, since a weight is a tuple, you should write $\mathbf{\alpha}$ and not just $\alpha$. Then for the tuple of tuples, inside the bracket the alpha_i's should be in bold too. I think this would increase readability.

### Done.

I like example 4.4 - simpler to grasp than the formal definition. Maybe you could also discuss close to this example, the special case of a tuple made of a single tuple like <<1,1,0>> because it's quite special and you'll need it later on (but I know that you have space limitations).

### Due to space limitations we will address this in the extended version.

p.5, Lemma 4.9. It took me some time to understand the meaning of "natural weighted product". At first, I thought it has to be defined as for the 'non-constant weight' and that the definition was missing. Maybe you could just add "i.e., the coefficients are natural numbers".

### Improved.

p.7, proof of Thm 5.4, Example ??.

### Example had to be removed due to space limitations. Have also removed the reference. Both reference and example will be in the extended version.

p.7, last line, \cdots instead of \ldots in the formula

### Done.

p.9, in the proof of Lemma 6.2, twice after "such that \forall n. ..." you should replace the "." after the "n".
last line, \cdots instead of \ldots in the formula

### Done.

middle of p. 10, "same degree as a finite state" -> "same degree because a finite state"

### Done.

p.11, l.-2, there is an extra <p(n)>. Also, you should add that w \not\in \mathbf{0}.

### Done.

In the references, should you mention both [4] and [5]. I guess [5] is a superset of [4].
There is some funny capitalization for the first letters of the titles. I guess it is automatically generated by BiBTeX.
But some papers like [3] have upper case first letters, but other like [5] do not.
Also I guess there is a difference between articles or books and proceedings. 
Similarly, the "Of" in [14] should not have upper case.

### It is now uniform according to the DLT bibtex style: books capital, everything else small.

----------------------- REVIEW 2 ---------------------
PAPER: 14
TITLE: Degrees of Streams, Polynomials and Atoms
AUTHORS: Joerg Endrullis, Juhani Karhumaki, Jan Willem Klop and Aleksi Saarela


----------- Review -----------
This is a good paper that solves some open questions about sequences that can be transformed into others by finite-state transducers.  It is generally well-written (with some problems noted below).   The techniques are non-trivial.  It fits well within the theme of the conference.    I
recommend acceptance.

---

I don't understand the insistence on the unfamiliar word "stream" in place of "infinite sequence" or "infinite word".  Why introduce a new term when the old terms have been around for decades?

### We will try.

"Our object of study" -> "Our objects of study"

### Done.

"Sporadic stream" already exists in the literature under the name "lacunary sequence".  Why introduce a new term?

### Lacunary sequences have an exponential growth while we also consider polynomial growth.

"Spiralling functions are called ‘cyclically ultimately periodic’ in the literature".  Then why introduce a new term?

### We find `spiralling' much easier to remember.

Page 7:  "cf. Example ??":  did you proofread your paper?

### Yes. It happened due to shortening.

"In order to have a continuous space of polynomials, we now permit rational coefficients":  what is a "continuous space" in this context?   Continuous with respect to what function?  Or did you mean dense?

### Rewritten.

"we can get arbitrary close":   the correct word is "arbitrarily"

### Done.

Page 15:  what the authors call "zip" already exists in the literature and is called "perfect shuffle".  Why introduce a new term?

### This is anyway the appendix.


----------------------- REVIEW 3 ---------------------
PAPER: 14
TITLE: Degrees of Streams, Polynomials and Atoms
AUTHORS: Joerg Endrullis, Juhani Karhumaki, Jan Willem Klop and Aleksi Saarela


----------- Review -----------
The authors investigate in this paper degrees of streams. In particular, they show that for $k>2$, none of the streams $<n^k>$ is an atom, and furthermore, show that for each $k$, there exists a polynomial in $k$ that is an atom. 

I find the paper very well written and the results nice. The authors employ a series of techniques and make use of both generalizations of previous results, as well as new Lemmas that help them accomplish their goal. I am personally quite intrigued of the inductive definitions that the authors give.

I suggest the acceptance of the paper.

Minor comments:
(General) Would be nice to have a $\qed$ at the end of the proofs.

### Done.

(p6,l-9) Remove one "Proof".

### Done.

(p7, l-13) Unless I missed something, you are referring to a non-existing Example. I guess that this is something you have removed from the paper at a later stage.

### Done.

(p9,l7) I would suggest "such that $d \geq 1$ where for all"

### Done.

(p13, l15) You have a typo here, as I assume you mean $\beta \otimes (\alpha \otimes f) = (\beta \otimes \alpha) \otimes f$. Otherwise I am confused about Lemma 4.7, the lemma on the next page and their proofs.

### Done.

(p14, l12) In the last line of your example, before the first lemma, I guess you want the second and fourth tuples interchanged (or did I miss something)? Also, would be good (although irrelevant as these are in the Appendix), to also number the lemmas on this page.

### We will do this in the extended version on arxiv.

